Spectropolarimetry and photometry of the early afterglow of the gamma-ray burst GRB191221B

We report on results of spectropolarimetry of the afterglow of the long gamma-ray burst GRB 191221B, obtained with SALT/RSS and VLT/FORS2, as well as photometry from two telescopes in the MASTER Global Robotic Network, at the MASTER-SAAO (South Africa) and MASTER-OAFA (Argentina) stations. Prompt optical emission was detected by MASTER-SAAO 38 s after the alert, which dimmed from a magnitude (white-light) of ~10 to 16.2 mag over a period of ~10 ks, followed by a plateau phase lasting ~10 ks and then a decline to ~18 mag after 80 ks. The light curve shows complex structure, with four or five distinct breaks in the power-law decline rate. SALT/RSS linear spectropolarimetry of the afterglow began ~2.9 h after the burst, during the early part of the plateau phase of the light curve. Absorption lines seen at ~6010 \r{A} and 5490 \r{A} are identified with the Mg II 2799 \r{A} line from the host galaxy at z=1.15 and an intervening system located at z=0.96. The mean linear polarisation measured over 3400-8000 \r{A} was ~1.5% and the mean equatorial position angle theta ~65 degrees. VLT/FORS2 spectropolarimetry was obtained ~10 h post-burst, during a period of slow decline (alpha = -0.44), and the polarisation was measured to be p = 1.2% and theta = 60 degrees. Two observations with the MeerKAT radio telescope, taken 30 and 444 days after the GRB trigger, detected radio emission from the host galaxy only. We interpret the light curve and polarisation of this long GRB in terms of a slow-cooling forward-shock.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
